The formation channels of multiphase gas in nearby early-type galaxies

The processes responsible for the assembly of cold and warm gas in early-type galaxies (ETGs) are not well-understood. We report on the multiwavelength properties of 15 non-central, nearby ($z \leq$ 0.00889) ETGs primarily through Multi-Unit Spectroscopic Explorer (MUSE) and Chandra X-ray observations, to address the origin of their multiphase gas. The MUSE data reveals 8/15 sources contain warm ionized gas traced by the H$\alpha$ emission line. The morphology of this gas is found to be filamentary in 3/8 sources: NGC 1266, NGC 4374, and NGC 4684 which is similar to that observed in many group and cluster-centered galaxies. All H$\alpha$ filamentary sources have X-ray luminosities exceeding the expected emission from the stellar population, suggesting the presence of diffuse hot gas which likely cooled to form the cooler phases. The morphology of the remaining 5/8 sources are rotating gas disks, not as commonly observed in higher mass systems. Chandra X-ray observations (when available) of the ETGs with rotating H$\alpha$ disks indicate that they are nearly void of hot gas. A mixture of stellar mass loss and external accretion was likely the dominant channel for the cool gas in NGC 4526 and NGC 4710. These ETGs show full kinematic alignment between their stars and gas, and are fast rotators. The H$\alpha$ features within NGC 4191 (clumpy, potentially star-forming ring), NGC 4643 and NGC 5507 (extended structures) along with loosely overlapping stellar and gas populations allow us to attribute external accretion to be the primary formation channel of the cool gas in these systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
